Remarks on the Radiative Transfer Equations for Climatology

Using theoretical and numerical arguments we discuss some of the commonly accepted approximations for the radiative transfer equations in climatology.

==> fig/NOx.txt <==
0.0170943	0.0628559
0.034486	0.0629427
0.0521854	0.062985
0.0702038	0.0629769
0.0885528	0.063023
0.107245	0.0629529
0.126293	0.0629247
0.145711	0.0629043
0.165513	0.0628254
0.185716	0.0628018
0.206335	0.0627124
0.227388	0.0626408
0.248894	0.0626069
0.270873	0.0624829
0.293346	0.0624205
0.316335	0.0623216
0.339865	0.06222
0.363963	0.0622063
0.388655	0.0620229
0.413973	0.0619314
0.439948	0.0618264
0.466616	0.0616988
0.494015	0.0616463
0.522185	0.0614688
0.551172	0.0613529
0.581025	0.0612441
0.611796	0.0610907
0.643545	0.0609958
0.676334	0.0608299
0.710235	0.0606909
0.745326	0.0605814
0.781693	0.0603986
0.819433	0.0602732
0.858653	0.0601063
0.899475	0.0599432
0.942034	0.0598428
0.986485	0.0596172
1.033	0.0594631
1.08179	0.0592892
1.13309	0.0590986
1.18715	0.058993
1.24431	0.0587319
1.30493	0.0585471
1.36947	0.0583609
1.43846	0.0581367
1.51257	0.057967
1.59261	0.0577159
1.67962	0.0574937
1.77492	0.0572878
1.88028	0.0570171
1.99806	0.0567926
2.13158	0.0565152
2.28572	0.0562378
2.46803	0.0559956
2.69116	0.0556432
2.97881	0.0553308
3.38422	0.0549689
4.07718	0.0545522
12	0.0540172

==> fig/Q07.txt <==
0.0170943	0.071096
0.034486	0.0711288
0.0521854	0.0711268
0.0702038	0.0710855
0.0885528	0.0710837
0.107245	0.070994
0.126293	0.0709349
0.145711	0.0708807
0.165513	0.0707817
0.185716	0.0707236
0.206335	0.0706155
0.227388	0.0705202
0.248894	0.0704524
0.270873	0.0703165
0.293346	0.0702263
0.316335	0.0701081
0.339865	0.0699875
0.363963	0.0699322
0.388655	0.069749
0.413973	0.0696347
0.439948	0.0695095
0.466616	0.0693669
0.494015	0.0692803
0.522185	0.0690993
0.551172	0.0689644
0.581025	0.0688343
0.611796	0.0686702
0.643545	0.0685497
0.676334	0.0683753
0.710235	0.0682209
0.745326	0.0680881
0.781693	0.0678998
0.819433	0.0677544
0.858653	0.0675771
0.899475	0.0674024
0.942034	0.0672745
0.986485	0.0670516
1.033	0.0668826
1.08179	0.066698
1.13309	0.0665004
1.18715	0.0663667
1.24431	0.0661147
1.30493	0.0659204
1.36947	0.0657243
1.43846	0.065499
1.51257	0.0653149
1.59261	0.0650679
1.67962	0.0648429
1.77492	0.0646295
1.88028	0.0643663
1.99806	0.0641382
2.13158	0.0638684
2.28572	0.0635987
2.46803	0.0633551
2.69116	0.0630263
2.97881	0.0627282
3.38422	0.0623906
4.07718	0.0620104
12	0.0615374

==> fig/albedo03Q0.txt <==
0.0170943	0.0754551
0.034486	0.0754536
0.0521854	0.075422
0.0702038	0.0753487
0.0885528	0.0753316
0.107245	0.0752072
0.126293	0.0751252
0.145711	0.0750527
0.165513	0.0749254
0.185716	0.0748524
0.206335	0.0747177
0.227388	0.0746008
0.248894	0.0745205
0.270873	0.0743549
0.293346	0.0742485
0.316335	0.0741077
0.339865	0.0739648
0.363963	0.0739058
0.388655	0.0736853
0.413973	0.0735528
0.439948	0.0734075
0.466616	0.0732407
0.494015	0.0731455
0.522185	0.0729314
0.551172	0.0727761
0.581025	0.0726275
0.611796	0.0724363
0.643545	0.0723009
0.676334	0.0720977
0.710235	0.0719202
0.745326	0.0717706
0.781693	0.071551
0.819433	0.0713861
0.858653	0.0711813
0.899475	0.0709801
0.942034	0.0708386
0.986485	0.0705772
1.033	0.0703842
1.08179	0.0701719
1.13309	0.0699434
1.18715	0.0697961
1.24431	0.0694995
1.30493	0.069276
1.36947	0.0690507
1.43846	0.0687887
1.51257	0.068579
1.59261	0.0682903
1.67962	0.0680295
1.77492	0.0677837
1.88028	0.0674752
1.99806	0.0672111
2.13158	0.0668951
2.28572	0.0665791
2.46803	0.0662964
2.69116	0.0659067
2.97881	0.0655556
3.38422	0.0651553
4.07718	0.0647015
12	0.0641313

==> fig/albedo03Q07.txt <==
0.0170943	0.0754551
0.034486	0.0754536
0.0521854	0.075422
0.0702038	0.0753487
0.0885528	0.0753316
0.107245	0.0752072
0.126293	0.0751252
0.145711	0.0750527
0.165513	0.0749254
0.185716	0.0748524
0.206335	0.0747177
0.227388	0.0746008
0.248894	0.0745205
0.270873	0.0743549
0.293346	0.0742485
0.316335	0.0741077
0.339865	0.0739648
0.363963	0.0739058
0.388655	0.0736853
0.413973	0.0735528
0.439948	0.0734075
0.466616	0.0732407
0.494015	0.0731455
0.522185	0.0729314
0.551172	0.0727761
0.581025	0.0726275
0.611796	0.0724363
0.643545	0.0723009
0.676334	0.0720977
0.710235	0.0719202
0.745326	0.0717706
0.781693	0.071551
0.819433	0.0713861
0.858653	0.0711813
0.899475	0.0709801
0.942034	0.0708386
0.986485	0.0705772
1.033	0.0703842
1.08179	0.0701719
1.13309	0.0699434
1.18715	0.0697961
1.24431	0.0694995
1.30493	0.069276
1.36947	0.0690507
1.43846	0.0687887
1.51257	0.068579
1.59261	0.0682903
1.67962	0.0680295
1.77492	0.0677837
1.88028	0.0674752
1.99806	0.0672111
2.13158	0.0668951
2.28572	0.0665791
2.46803	0.0662964
2.69116	0.0659067
2.97881	0.0655556
3.38422	0.0651553
4.07718	0.0647015
12	0.0641313

==> fig/correctedthrough.txt <==
0.0170943	0.0518807
0.034486	0.0519962
0.0521854	0.0520804
0.0702038	0.0521311
0.0885528	0.0522111
0.107245	0.0522183
0.126293	0.0522484
0.145711	0.0522807
0.165513	0.0522758
0.185716	0.0523023
0.206335	0.052287
0.227388	0.0522811
0.248894	0.0522961
0.270873	0.0522552
0.293346	0.0522503
0.316335	0.0522216
0.339865	0.0521903
0.363963	0.0522109
0.388655	0.0521272
0.413973	0.0520986
0.439948	0.0520602
0.466616	0.0520073
0.494015	0.0519994
0.522185	0.0519135
0.551172	0.0518649
0.581025	0.0518194
0.611796	0.0517458
0.643545	0.0517075
0.676334	0.0516241
0.710235	0.0515569
0.745326	0.0515069
0.781693	0.0514109
0.819433	0.0513499
0.858653	0.0512619
0.899475	0.0511759
0.942034	0.0511281
0.986485	0.0510017
1.033	0.0509194
1.08179	0.0508237
1.13309	0.0507172
1.18715	0.0506635
1.24431	0.0505109
1.30493	0.0504062
1.36947	0.0502997
1.43846	0.0501689
1.51257	0.0500722
1.59261	0.0499226
1.67962	0.0497915
1.77492	0.0496697
1.88028	0.0495063
1.99806	0.0493722
2.13158	0.0492031
2.28572	0.0490339
2.46803	0.0488867
2.69116	0.0486681
2.97881	0.0484753
3.38422	0.0482493
4.07718	0.0479878
12	0.0476484


==> fig/correctedthrough2.txt <==
0.0170943	0.0673102
0.034486	0.0677128
0.0521854	0.0680524
0.0702038	0.0683248
0.0885528	0.0686545
0.107245	0.0688363
0.126293	0.0690633
0.145711	0.0692926
0.165513	0.0694457
0.185716	0.0696614
0.206335	0.0697895
0.227388	0.0699356
0.248894	0.0701228
0.270873	0.0701943
0.293346	0.0703384
0.316335	0.070431
0.339865	0.0705173
0.363963	0.0707097
0.388655	0.070684
0.413973	0.0707719
0.439948	0.0708373
0.466616	0.0708713
0.494015	0.0709989
0.522185	0.0709597
0.551172	0.0709986
0.581025	0.0710422
0.611796	0.0710256
0.643545	0.0710826
0.676334	0.071042
0.710235	0.071035
0.745326	0.0710628
0.781693	0.0709921
0.819433	0.070995
0.858653	0.0709384
0.899475	0.0708854
0.942034	0.0709124
0.986485	0.0707708
1.033	0.0707229
1.08179	0.0706443
1.13309	0.0705423
1.18715	0.0705528
1.24431	0.0703491
1.30493	0.0702483
1.36947	0.0701421
1.43846	0.0699835
1.51257	0.0698975
1.59261	0.0696966
1.67962	0.0695352
1.77492	0.0693928
1.88028	0.0691617
1.99806	0.0689927
2.13158	0.0687478
2.28572	0.0685035
2.46803	0.068305
2.69116	0.0679558
2.97881	0.067662
3.38422	0.0672977
4.07718	0.0668606
12	0.0662622


==> fig/derivative.txt <==
0.0170943	0	-0.00318317	-0.000679822	-0.00378697
0.034486	0	-0.00302671	-0.000659733	-0.00356779
0.0521854	0	-0.00288638	-0.000639042	-0.00337591
0.0702038	0	-0.00276214	-0.000617322	-0.00321207
0.0885528	0	-0.00262578	-0.000597328	-0.00302495
0.107245	0	-0.00252395	-0.000574759	-0.00289907
0.126293	0	-0.00241252	-0.000553564	-0.00275472
0.145711	0	-0.00230118	-0.000532841	-0.00260948
0.165513	0	-0.00220731	-0.000510871	-0.00249521
0.185716	0	-0.00209992	-0.000490555	-0.00235542
0.206335	0	-0.0020126	-0.000468867	-0.00225122
0.227388	0	-0.00192159	-0.000447878	-0.00213955
0.248894	0	-0.00182183	-0.000428023	-0.00201112
0.270873	0	-0.00174784	-0.000406168	-0.00192921
0.293346	0	-0.00165819	-0.000386068	-0.00181785
0.316335	0	-0.00158006	-0.000365268	-0.00172698
0.339865	0	-0.00150354	-0.000344629	-0.00163847
0.363963	0	-0.0014041	-0.00032626	-0.00150707
0.388655	0	-0.0013521	-0.000304012	-0.00146278
0.413973	0	-0.00127587	-0.000284243	-0.00137297
0.439948	0	-0.00120447	-0.000264266	-0.00129171
0.466616	0	-0.00113994	-0.000243959	-0.00122272
0.494015	0	-0.00105542	-0.000225541	-0.00111602
0.522185	0	-0.00100658	-0.000204389	-0.00107549
0.551172	0	-0.000941326	-0.000184903	-0.00100371
0.581025	0	-0.000874956	-0.000165666	-0.000929545
0.611796	0	-0.000821325	-0.000145593	-0.000878982
0.643545	0	-0.000752254	-0.000126999	-0.00079886
0.676334	0	-0.000703493	-0.000106905	-0.000756963
0.710235	0	-0.000647824	-8.76E-05	-0.000701533
0.745326	0	-0.000584773	-6.91E-05	-0.0006318
0.781693	0	-0.00054204	-4.91E-05	-0.000600651
0.819433	0	-0.00048419	-3.05E-05	-0.000540159
0.858653	0	-0.000438235	-1.11E-05	-0.000502507
0.899475	0	-0.000391558	8.09E-06	-0.000463162
0.942034	0	-0.000328477	2.58E-05	-0.000391792
0.986485	0	-0.000299294	4.61E-05	-0.000386316
1.033	0	-0.000251321	6.47E-05	-0.000343828
1.08179	0	-0.000209044	8.36E-05	-0.000312632
1.13309	0	-0.000171375	0.000102728	-0.000290344
1.18715	0	-0.000111299	0.000119992	-0.00022347
1.24431	0	-9.30E-05	0.000140407	-0.000239815
1.30493	0	-5.46E-05	0.000159016	-0.000215843
1.36947	0	-1.67E-05	0.000177636	-0.000193174
1.43846	0	1.12E-05	0.000196848	-0.000190646
1.51257	0	5.33E-05	0.000214857	-0.000159344
1.59261	0	7.40E-05	0.000234442	-0.000171995
1.67962	0	0.000102312	0.000253244	-0.000169111
1.77492	0	0.000134781	0.000271704	-0.000158021
1.88028	0	0.000150832	0.000291206	-0.000181142
1.99806	0	0.000178742	0.000309692	-0.000179715
2.13158	0	0.000193464	0.000329125	-0.000206815
2.28572	0	0.000208476	0.000348321	-0.000233518
2.46803	0	0.000232543	0.000366835	-0.000241628
2.69116	0	0.000229782	0.000387039	-0.000307821
2.97881	0	0.000237336	0.000406311	-0.000352383
3.38422	0	0.000233623	0.000426323	-0.000423091
4.07718	0	0.000217521	0.000446843	-0.000522028
12	0	0.000174824	0.000468853	

==> fig/earthalbedo.txt <==
0.00843882	0.0976009	0.0977351	0.0929215	-0.00137469	0.050495	
0.0169495	0.0980358	0.0981337	0.0931888	-0.0009981	0.0516917	
0.0255331	0.0986097	0.0986617	0.093554	-0.000527439	0.0531457	
0.0341912	0.0988075	0.0988402	0.0936596	-0.000330845	0.0538243	
0.0429248	0.0991184	0.0991243	0.0938457	-5.87662e-05	0.0547085	
0.0517353	0.0995529	0.0995233	0.0941184	0.000297645	0.0558243	
0.0606242	0.0997595	0.0997107	0.0942342	0.000489752	0.0564741	
0.0695928	0.1	0.0999303	0.0943757	0.000701747	0.0571742	
0.0786426	0.100355	0.100255	0.0945963	0.000990793	0.0580863	
0.087775	0.100572	0.100454	0.0947232	0.00118195	0.0587194	
0.0969916	0.100759	0.100623	0.0948302	0.00134734	0.0592752	
0.106294	0.101056	0.100895	0.0950144	0.00158776	0.0600378	
0.115684	0.10129	0.101109	0.0951555	0.00178277	0.0606692	
0.125162	0.101426	0.101233	0.0952312	0.00190663	0.061096	
0.134732	0.101678	0.101464	0.0953869	0.00210837	0.061738	
0.144394	0.101936	0.101701	0.0955478	0.00231374	0.062387	
0.15415	0.102021	0.101776	0.0955905	0.00239596	0.0626853	
0.164002	0.102234	0.101972	0.0957224	0.00256499	0.0632243	
0.173952	0.102534	0.102248	0.095914	0.0027923	0.0639242	
0.184002	0.102554	0.102265	0.0959155	0.0028258	0.0640746	
0.194155	0.102733	0.102429	0.0960263	0.0029658	0.0645215	
0.204411	0.103124	0.102789	0.0962825	0.00324901	0.0653686	
0.214774	0.103033	0.102704	0.0962107	0.0032026	0.0652837	
0.225245	0.103178	0.102837	0.0963012	0.00331462	0.0656417	
0.235827	0.103598	0.103225	0.0965802	0.0036091	0.0665103	
0.246522	0.103462	0.103097	0.0964788	0.00353064	0.0663259	
0.257333	0.103578	0.103204	0.0965512	0.00361855	0.0666065	
0.268262	0.103865	0.103469	0.0967414	0.00381956	0.0672026	
0.279312	0.103849	0.103453	0.0967245	0.00381748	0.0672237	
0.290485	0.103935	0.103533	0.0967793	0.00388224	0.0674298	
0.301785	0.104161	0.103741	0.0969292	0.00403778	0.0678887	
0.313213	0.104197	0.103775	0.0969508	0.00406746	0.0679901	
0.324774	0.104255	0.103827	0.0969872	0.00410878	0.0681212	
0.33647	0.104436	0.103995	0.0971094	0.00423154	0.0684788	
0.348304	0.104512	0.104065	0.0971598	0.00428358	0.0686343	
0.36028	0.104537	0.104088	0.0971763	0.00430031	0.0686873	
0.372401	0.104683	0.104224	0.0972765	0.00439618	0.0689604	
0.384671	0.104796	0.104329	0.0973541	0.00446907	0.069166	
0.397094	0.104785	0.104319	0.0973476	0.00445855	0.0691335	
0.409673	0.1049	0.104426	0.0974288	0.00453081	0.0693315	
0.422411	0.105056	0.104571	0.0975375	0.00462835	0.069598	
0.435315	0.104999	0.104518	0.0975019	0.00458487	0.0694641	
0.448387	0.105087	0.104601	0.0975659	0.00463544	0.0695925	
0.461632	0.105305	0.104804	0.0977198	0.00477108	0.069958	
0.475055	0.10518	0.104689	0.0976398	0.00468027	0.0696823	
0.48866	0.105241	0.104747	0.0976875	0.00471017	0.0697441	
0.502453	0.10564	0.105117	0.0979661	0.00496007	0.0704235	
0.516439	0.105329	0.10483	0.0977611	0.00474442	0.0697875	
0.530624	0.105361	0.104862	0.0977913	0.00475174	0.0697775	
0.545013	0.105615	0.105098	0.0979734	0.00490229	0.0701686	
0.559611	0.105441	0.104939	0.097864	0.00477444	0.0697719	
0.574426	0.105449	0.104948	0.0978791	0.00476285	0.0697004	
0.589464	0.105615	0.105104	0.0980034	0.00485374	0.069915	
0.604731	0.105525	0.105022	0.0979532	0.00477727	0.0696549	
0.620235	0.105507	0.105007	0.0979522	0.00474571	0.069519	
0.635983	0.105622	0.105116	0.0980438	0.00480062	0.0696241	
0.651983	0.105582	0.105081	0.0980292	0.00475308	0.0694374	
0.668244	0.105534	0.10504	0.0980107	0.00470013	0.0692331	
0.684773	0.105612	0.105114	0.0980781	0.00472727	0.0692517	
0.70158	0.105611	0.105116	0.0980927	0.00470258	0.0691212	
0.718674	0.105532	0.105045	0.0980543	0.00462589	0.068842	
0.736066	0.105578	0.10509	0.0981017	0.00462916	0.0687852	
0.753765	0.105617	0.105129	0.0981456	0.00462726	0.0687107	
0.771783	0.1055	0.105024	0.0980829	0.00452261	0.0683447	
0.790132	0.105516	0.105042	0.0981127	0.004504	0.0682182	
0.808824	0.105604	0.105127	0.0981921	0.00453088	0.0682163	
0.827872	0.105436	0.104974	0.0980964	0.00438969	0.0677396	
0.84729	0.105426	0.104968	0.0981095	0.00435011	0.0675458	
0.867092	0.105597	0.10513	0.0982479	0.00442788	0.0676786	
0.887294	0.105341	0.104897	0.0980941	0.00422596	0.0670232	
0.907913	0.105303	0.104865	0.0980906	0.00416496	0.0667611	
0.928966	0.105621	0.105164	0.098332	0.0043346	0.0671445	
0.950472	0.105212	0.104789	0.0980752	0.00402964	0.0661904	
0.972451	0.105147	0.104733	0.0980553	0.00394696	0.0658589	
0.994923	0.10527	0.104851	0.0981651	0.00398638	0.0658675	
1.01791	0.105049	0.10465	0.0980391	0.00379865	0.0652346	
1.04144	0.104957	0.10457	0.0980031	0.00369491	0.0648355	
1.06554	0.105011	0.104625	0.0980681	0.00368582	0.0646991	
1.09023	0.104853	0.104483	0.0979874	0.00353488	0.064161	
1.11555	0.104733	0.104377	0.097934	0.00340837	0.0636894	
1.14152	0.104741	0.104389	0.0979694	0.00336484	0.0634476	
1.16819	0.104624	0.104286	0.0979199	0.00323702	0.0629657	
1.19559	0.104473	0.104151	0.0978471	0.00308535	0.0624149	
1.22376	0.104443	0.104129	0.097859	0.00301269	0.0620825	
1.25275	0.104362	0.10406	0.0978366	0.002904	0.0616451	
1.2826	0.104175	0.103891	0.0977412	0.00272341	0.0610046	
1.31337	0.104112	0.103839	0.0977324	0.00262383	0.0605877	
1.34512	0.104069	0.103805	0.0977388	0.00253556	0.0601982	
1.37791	0.103836	0.103596	0.0976147	0.0023196	0.0594499	
1.41181	0.103741	0.103514	0.0975867	0.00219367	0.0589499	
1.4469	0.10375	0.103529	0.0976315	0.00213497	0.0586333	
1.48327	0.103454	0.103261	0.097466	0.00187024	0.0577398	
1.521	0.103328	0.103151	0.0974188	0.00171738	0.0571551	
1.56022	0.103453	0.103274	0.0975472	0.00173187	0.0570323	
1.60105	0.103024	0.102883	0.097292	0.0013702	0.0558594	
1.6436	0.102864	0.102742	0.0972244	0.00118775	0.0551826	
1.68805	0.102944	0.102824	0.0973245	0.00116684	0.0549525	
1.73457	0.102538	0.102455	0.0970884	0.000811122	0.0537846	
1.78336	0.102343	0.102282	0.0970001	0.000597653	0.0530107	
1.83465	0.102308	0.102258	0.0970237	0.000491299	0.0525315	
1.88872	0.101991	0.101972	0.0968527	0.000187103	0.0514967	
1.94587	0.101759	0.101766	0.0967417	-6.0659e-05	0.0506165	
2.0065	0.101656	0.101679	0.0967216	-0.000222038	0.0499727	
2.07103	0.101376	0.101428	0.0965799	-0.000510737	0.0489698	
2.14002	0.101101	0.101182	0.0964424	-0.000798444	0.0479672	
2.21412	0.100941	0.101043	0.096386	-0.00100963	0.0471729	
2.29416	0.10068	0.10081	0.0962616	-0.00129643	0.0461631	
2.38117	0.100353	0.100517	0.0960915	-0.00163271	0.0450134	
2.47647	0.100134	0.100324	0.095999	-0.00189653	0.04406	
2.58182	0.0998805	0.1001	0.0958844	-0.00219113	0.0430152	
2.6996	0.0994856	0.0997437	0.0956715	-0.00259029	0.0416775	
2.83312	0.0991997	0.0994895	0.0955368	-0.00291699	0.0405353	
2.98725	0.0989427	0.0992628	0.0954252	-0.00323021	0.0394235	
3.16955	0.0984491	0.098816	0.0951482	-0.00371984	0.0378195	
3.39265	0.0980691	0.0984754	0.0949534	-0.00413465	0.0364161	
3.68027	0.0977893	0.0982289	0.094833	-0.00448589	0.0351796	
4.08562	0.0971086	0.0976091	0.0944313	-0.00514136	0.0330954	
4.7784	0.0965187	0.0970748	0.0940981	-0.00574467	0.0311413	
12	0.0956873	0.0963158	0.0935966	-0.0065469	0.0286372	


==> fig/grey.txt <==
0.0170943	0.072954
0.034486	0.0730152
0.0521854	0.0730339
0.0702038	0.0730047
0.0885528	0.0730245
0.107245	0.072936
0.126293	0.0728856
0.145711	0.0728415
0.165513	0.0727424
0.185716	0.072694
0.206335	0.072584
0.227388	0.07249
0.248894	0.0724302
0.270873	0.0722865
0.293346	0.0721993
0.316335	0.0720778
0.339865	0.0719534
0.363963	0.0719098
0.388655	0.0717086
0.413973	0.0715923
0.439948	0.0714628
0.466616	0.0713121
0.494015	0.0712305
0.522185	0.0710326
0.551172	0.0708916
0.581025	0.0707567
0.611796	0.07058
0.643545	0.0704572
0.676334	0.0702681
0.710235	0.0701037
0.745326	0.0699661
0.781693	0.0697601
0.819433	0.0696071
0.858653	0.069415
0.899475	0.0692261
0.942034	0.0690952
0.986485	0.0688473
1.033	0.0686658
1.08179	0.0684652
1.13309	0.0682488
1.18715	0.0681112
1.24431	0.0678279
1.30493	0.0676158
1.36947	0.0674017
1.43846	0.0671517
1.51257	0.0669526
1.59261	0.0666762
1.67962	0.0664269
1.77492	0.0661922
1.88028	0.0658962
1.99806	0.0656434
2.13158	0.0653398
2.28572	0.065036
2.46803	0.0647648
2.69116	0.0643889
2.97881	0.0640507
3.38422	0.0636643
4.07718	0.0632256
12	0.0626732

==> fig/mirror1.txt <==
0.0170943	0.0511897
0.034486	0.0513751
0.0521854	0.0515287
0.0702038	0.0516487
0.0885528	0.0517977
0.107245	0.0518732
0.126293	0.0519718
0.145711	0.052072
0.165513	0.052135
0.185716	0.0522296
0.206335	0.0522815
0.227388	0.0523429
0.248894	0.0524252
0.270873	0.0524513
0.293346	0.0525137
0.316335	0.0525516
0.339865	0.0525871
0.363963	0.0526751
0.388655	0.0526573
0.413973	0.0526957
0.439948	0.0527238
0.466616	0.0527373
0.494015	0.0527972
0.522185	0.0527766
0.551172	0.0527948
0.581025	0.052816
0.611796	0.0528087
0.643545	0.0528379
0.676334	0.0528205
0.710235	0.0528201
0.745326	0.0528375
0.781693	0.0528078
0.819433	0.0528146
0.858653	0.0527934
0.899475	0.0527746
0.942034	0.0527957
0.986485	0.0527354
1.033	0.0527216
1.08179	0.0526937
1.13309	0.0526552
1.18715	0.0526727
1.24431	0.0525861
1.30493	0.0525507
1.36947	0.0525136
1.43846	0.0524516
1.51257	0.0524264
1.59261	0.0523453
1.67962	0.0522847
1.77492	0.0522345
1.88028	0.0521412
1.99806	0.0520798
2.13158	0.0519815
2.28572	0.0518845
2.46803	0.0518116
2.69116	0.0516639
2.97881	0.0515452
3.38422	0.0513917
4.07718	0.0512021
12	0.0509303


==> fig/mirror2.txt <==
0.0170943	0.070202
0.034486	0.07023
0.0521854	0.0702313
0.0702038	0.0701976
0.0885528	0.0702051
0.107245	0.0701272
0.126293	0.0700803
0.145711	0.070039
0.165513	0.0699537
0.185716	0.069909
0.206335	0.0698149
0.227388	0.0697335
0.248894	0.0696793
0.270873	0.0695577
0.293346	0.0694811
0.316335	0.0693767
0.339865	0.0692697
0.363963	0.0692272
0.388655	0.069058
0.413973	0.0689566
0.439948	0.0688444
0.466616	0.0687147
0.494015	0.0686402
0.522185	0.0684721
0.551172	0.0683494
0.581025	0.0682311
0.611796	0.0680791
0.643545	0.0679701
0.676334	0.0678074
0.710235	0.0676644
0.745326	0.0675426
0.781693	0.0673655
0.819433	0.0672308
0.858653	0.0670643
0.899475	0.0669002
0.942034	0.0667823
0.986485	0.0665701
1.033	0.0664111
1.08179	0.0662364
1.13309	0.0660488
1.18715	0.0659244
1.24431	0.0656823
1.30493	0.0654974
1.36947	0.0653106
1.43846	0.0650946
1.51257	0.0649194
1.59261	0.0646816
1.67962	0.0644655
1.77492	0.0642608
1.88028	0.0640065
1.99806	0.0637869
2.13158	0.0635258
2.28572	0.0632646
2.46803	0.0630293
2.69116	0.0627092
2.97881	0.0624195
3.38422	0.0620904
4.07718	0.0617188
12	0.0612548

==> fig/mirror3.txt <==
0.0170943	0.0668198
0.034486	0.0668786
0.0521854	0.0669069
0.0702038	0.0668955
0.0885528	0.0669314
0.107245	0.0668696
0.126293	0.0668435
0.145711	0.0668238
0.165513	0.066754
0.185716	0.0667308
0.206335	0.0666512
0.227388	0.0665861
0.248894	0.0665523
0.270873	0.0664415
0.293346	0.0663823
0.316335	0.0662913
0.339865	0.0661976
0.363963	0.0661776
0.388655	0.0660128
0.413973	0.0659256
0.439948	0.0658261
0.466616	0.0657067
0.494015	0.0656508
0.522185	0.0654874
0.551172	0.0653762
0.581025	0.0652702
0.611796	0.0651256
0.643545	0.0650305
0.676334	0.0648738
0.710235	0.0647397
0.745326	0.0646301
0.781693	0.0644572
0.819433	0.064333
0.858653	0.0641724
0.899475	0.0640146
0.942034	0.06391
0.986485	0.0636972
1.033	0.0635456
1.08179	0.063376
1.13309	0.0631917
1.18715	0.0630801
1.24431	0.0628335
1.30493	0.0626526
1.36947	0.0624696
1.43846	0.0622533
1.51257	0.0620839
1.59261	0.0618428
1.67962	0.0616267
1.77492	0.0614238
1.88028	0.0611641
1.99806	0.0609443
2.13158	0.0606772
2.28572	0.0604099
2.46803	0.0601726
2.69116	0.0598383
2.97881	0.0595388
3.38422	0.0591944
4.07718	0.0588016
12	0.0583031

==> fig/normal.txt <==
0.0170943	0.0640431
0.034486	0.0641509
0.0521854	0.0642087
0.0702038	0.0642103
0.0885528	0.0642719
0.107245	0.064204
0.126293	0.0641824
0.145711	0.0641692
0.165513	0.0640908
0.185716	0.0640737
0.206335	0.0639832
0.227388	0.0639123
0.248894	0.0638831
0.270873	0.0637537
0.293346	0.0636925
0.316335	0.0635905
0.339865	0.0634856
0.363963	0.0634779
0.388655	0.0632819
0.413973	0.0631877
0.439948	0.0630782
0.466616	0.0629438
0.494015	0.0628924
0.522185	0.0627024
0.551172	0.0625805
0.581025	0.0624664
0.611796	0.0623029
0.643545	0.062204
0.676334	0.0620266
0.710235	0.0618788
0.745326	0.0617635
0.781693	0.0615672
0.819433	0.0614342
0.858653	0.0612554
0.899475	0.0610808
0.942034	0.0609752
0.986485	0.0607318
1.033	0.060567
1.08179	0.0603805
1.13309	0.0601757
1.18715	0.060064
1.24431	0.059782
1.30493	0.0595835
1.36947	0.0593836
1.43846	0.0591421
1.51257	0.0589604
1.59261	0.0586898
1.67962	0.0584509
1.77492	0.0582298
1.88028	0.0579383
1.99806	0.0576973
2.13158	0.0573988
2.28572	0.0571007
2.46803	0.056841
2.69116	0.0564621
2.97881	0.056127
3.38422	0.0557389
4.07718	0.0552921
12	0.0547191

==> fig/switch11.txt <==
0.0170943	0.480769
0.034486	0.546324
0.0521854	0.546324
0.0702038	0.546324
0.0885528	0.546324
0.107245	0.480769
0.126293	0.480769
0.145711	0.480769
0.165513	0.480769
0.185716	0.480769
0.206335	0.480769
0.227388	0.480769
0.248894	0.480769
0.270873	0.480769
0.293346	0.480769
0.316335	0.480769
0.339865	0.480769
0.363963	0.480769
0.388655	0.480769
0.413973	0.480769
0.439948	0.480769
0.466616	0.480769
0.494015	0.480769
0.522185	0.480769
0.551172	0.480769
0.581025	0.480769
0.611796	0.480769
0.643545	0.480769
0.676334	0.480769
0.710235	0.480769
0.745326	0.480769
0.781693	0.480769
0.819433	0.480769
0.858653	0.480769
0.899475	0.480769
0.942034	0.480769
0.986485	0.480769
1.033	0.480769
1.08179	0.480769
1.13309	0.480769
1.18715	0.480769
1.24431	0.480769
1.30493	0.480769
1.36947	0.480769
1.43846	0.480769
1.51257	0.480769
1.59261	0.480769
1.67962	0.480769
1.77492	0.480769
1.88028	0.480769
1.99806	0.480769
2.13158	0.429261
2.28572	0.429261
2.46803	0.429261
2.69116	0.429261
2.97881	0.429261
3.38422	0.429261
4.07718	0.429261
12	0.429261

==> fig/switch12.txt <==
0.0170943	0.480769
0.034486	0.480769
0.034486	0.546324
0.0521854	0.480769
0.0521854	0.546324
0.0702038	0.480769
0.0702038	0.546324
0.0885528	0.480769
0.0885528	0.546324
0.107245	0.480769
0.126293	0.480769
0.145711	0.480769
0.165513	0.480769
0.185716	0.480769
0.206335	0.480769
0.227388	0.480769
0.248894	0.480769
0.270873	0.480769
0.293346	0.480769
0.316335	0.480769
0.339865	0.429261
0.339865	0.480769
0.363963	0.429261
0.363963	0.480769
0.388655	0.429261
0.388655	0.480769
0.413973	0.429261
0.413973	0.480769
0.439948	0.429261
0.439948	0.480769
0.466616	0.429261
0.466616	0.480769
0.494015	0.429261
0.494015	0.480769
0.522185	0.429261
0.522185	0.480769
0.551172	0.429261
0.551172	0.480769
0.581025	0.429261
0.581025	0.480769
0.611796	0.429261
0.611796	0.480769
0.643545	0.429261
0.643545	0.480769
0.676334	0.429261
0.676334	0.480769
0.710235	0.429261
0.710235	0.480769
0.745326	0.429261
0.745326	0.480769
0.781693	0.429261
0.781693	0.480769
0.819433	0.429261
0.819433	0.480769
0.858653	0.429261
0.858653	0.480769
0.899475	0.429261
0.899475	0.480769
0.942034	0.429261
0.942034	0.480769
0.986485	0.387722
0.986485	0.429261
0.986485	0.480769
1.033	0.387722
1.033	0.429261
1.033	0.480769
1.08179	0.387722
1.08179	0.429261
1.08179	0.480769
1.13309	0.387722
1.13309	0.429261
1.13309	0.480769
1.18715	0.387722
1.18715	0.429261
1.18715	0.480769
1.24431	0.387722
1.24431	0.429261
1.24431	0.480769
1.30493	0.387722
1.30493	0.429261
1.30493	0.480769
1.36947	0.387722
1.36947	0.429261
1.36947	0.480769
1.43846	0.387722
1.43846	0.429261
1.43846	0.480769
1.51257	0.387722
1.51257	0.429261
1.51257	0.480769
1.59261	0.387722
1.59261	0.429261
1.59261	0.480769
1.67962	0.387722
1.67962	0.429261
1.67962	0.480769
1.77492	0.387722
1.77492	0.429261
1.77492	0.480769
1.88028	0.387722
1.88028	0.429261
1.88028	0.480769
1.99806	0.387722
1.99806	0.429261
1.99806	0.480769
2.13158	0.353513
2.13158	0.387722
2.13158	0.429261
2.28572	0.353513
2.28572	0.387722
2.28572	0.429261
2.46803	0.353513
2.46803	0.387722
2.46803	0.429261
2.69116	0.353513
2.69116	0.387722
2.69116	0.429261
2.97881	0.353513
2.97881	0.387722
2.97881	0.429261
3.38422	0.353513
3.38422	0.387722
3.38422	0.429261
4.07718	0.353513
4.07718	0.387722
4.07718	0.429261
12	0.353513
12	0.387722
12	0.429261

==> fig/through.txt <==
0.0170943	0.0609732
0.034486	0.0610453
0.0521854	0.0610841
0.0702038	0.0610857
0.0885528	0.0611241
0.107245	0.0610792
0.126293	0.061063
0.145711	0.0610512
0.165513	0.060997
0.185716	0.0609812
0.206335	0.0609177
0.227388	0.0608663
0.248894	0.0608408
0.270873	0.0607507
0.293346	0.0607037
0.316335	0.06063
0.339865	0.0605539
0.363963	0.0605396
0.388655	0.060404
0.413973	0.0603336
0.439948	0.0602526
0.466616	0.0601553
0.494015	0.0601109
0.522185	0.0599767
0.551172	0.0598863
0.581025	0.0598002
0.611796	0.0596819
0.643545	0.059605
0.676334	0.0594766
0.710235	0.0593673
0.745326	0.0592785
0.781693	0.0591367
0.819433	0.0590359
0.858653	0.0589045
0.899475	0.0587756
0.942034	0.0586913
0.986485	0.0585164
1.033	0.058393
1.08179	0.0582544
1.13309	0.0581037
1.18715	0.0580141
1.24431	0.057811
1.30493	0.0576633
1.36947	0.0575138
1.43846	0.0573365
1.51257	0.0571988
1.59261	0.0570006
1.67962	0.0568237
1.77492	0.056658
1.88028	0.0564446
1.99806	0.0562649
2.13158	0.0560453
2.28572	0.0558258
2.46803	0.0556316
2.69116	0.0553557
2.97881	0.0551095
3.38422	0.0548253
4.07718	0.0545006
12	0.0540867

==> fig/truethrough.txt <==
0.0170943	0.0543637
0.034486	0.0546768
0.0521854	0.0549554
0.0702038	0.0551985
0.0885528	0.0554718
0.107245	0.0556663
0.126293	0.0558852
0.145711	0.0561051
0.165513	0.0562857
0.185716	0.0564996
0.206335	0.0566672
0.227388	0.0568452
0.248894	0.0570449
0.270873	0.0571847
0.293346	0.0573635
0.316335	0.0575151
0.339865	0.0576645
0.363963	0.0578704
0.388655	0.0579622
0.413973	0.0581149
0.439948	0.058256
0.466616	0.0583817
0.494015	0.0585582
0.522185	0.0586461
0.551172	0.058777
0.581025	0.0589111
0.611796	0.0590144
0.643545	0.0591583
0.676334	0.0592502
0.710235	0.0593618
0.745326	0.0594929
0.781693	0.0595724
0.819433	0.059693
0.858653	0.059782
0.899475	0.0598747
0.942034	0.0600119
0.986485	0.060059
1.033	0.0601586
1.08179	0.0602424
1.13309	0.0603152
1.18715	0.0604522
1.24431	0.0604708
1.30493	0.0605488
1.36947	0.0606251
1.43846	0.0606744
1.51257	0.0607665
1.59261	0.0607948
1.67962	0.0608479
1.77492	0.0609136
1.88028	0.0609312
1.99806	0.0609869
2.13158	0.0610004
2.28572	0.0610173
2.46803	0.0610632
2.69116	0.0610245
2.97881	0.0610213
3.38422	0.0609792
4.07718	0.0608979
12	0.0607235

==> fig/truethrough2.txt <==
0.0170943	0.0674706
0.034486	0.067889
0.0521854	0.0682442
0.0702038	0.0685321
0.0885528	0.0688776
0.107245	0.0690745
0.126293	0.0693169
0.145711	0.0695616
0.165513	0.0697298
0.185716	0.069961
0.206335	0.0701039
0.227388	0.0702652
0.248894	0.0704677
0.270873	0.0705539
0.293346	0.0707132
0.316335	0.0708206
0.339865	0.0709216
0.363963	0.0711297
0.388655	0.071118
0.413973	0.0712207
0.439948	0.0713008
0.466616	0.0713492
0.494015	0.0714922
0.522185	0.0714667
0.551172	0.0715201
0.581025	0.0715782
0.611796	0.0715756
0.643545	0.0716474
0.676334	0.0716205
0.710235	0.0716276
0.745326	0.0716699
0.781693	0.0716125
0.819433	0.0716296
0.858653	0.0715865
0.899475	0.0715471
0.942034	0.0715887
0.986485	0.0714595
1.033	0.0714252
1.08179	0.0713598
1.13309	0.0712707
1.18715	0.0712958
1.24431	0.0711034
1.30493	0.0710155
1.36947	0.0709221
1.43846	0.0707755
1.51257	0.0707027
1.59261	0.0705131
1.67962	0.0703636
1.77492	0.0702334
1.88028	0.070013
1.99806	0.0698559
2.13158	0.0696213
2.28572	0.0693875
2.46803	0.0692002
2.69116	0.0688596
2.97881	0.0685752
3.38422	0.068219
4.07718	0.0677886
12	0.0671937
